Privacy Protection via Joint Real and Reactive Load Shaping in Smart Grids

Frequent metering of electricity consumption is crucial for demand side management in smart grids. However, metered data can be processed fairly easily by employing well-established nonintrusive appliance load monitoring techniques to infer appliance usage, which reveals information about consumers' private lives. Existing load shaping techniques for privacy primarily focus only on altering metered real power, whereas smart meters collect reactive power consumption data as well for various purposes. This study addresses consumer privacy preservation via load shaping in a demand response scheme, considering both real and reactive power. We build a multi-objective optimization framework that enables us to characterize the interplay between privacy maximization, user cost minimization, and user discomfort minimization objectives. Our results reveal that minimizing information leakage due to a single component, e.g., real power, would suffer from overlooking information leakage due to the other component, e.g., reactive power, causing sub-optimal decisions. In fact, joint shaping of real and reactive power components results in the best possible privacy preservation performance, which leads to more than a twofold increase in privacy in terms of mutual information.

==> Author_Cihan_Emre_Kement.txt <==
Cihan Emre Kement has received his BS degree in Electrical and Electronics Engineering from Bilkent University, Ankara, Turkey, in 2011. He received his MS degree in Electrical and Electronics Engineering from Middle East Technical University, Ankara, Turkey, in 2014. He is currently a PhD candidate at TOBB University of Economics and Technology, Ankara, Turkey. His research interests include wireless communications, optimization and smart grid.

